How Well Can We Reconstruct the ttbar System Near its Threshold at Future e+e- Linear Colliders?

We developed a new method for full kinematical reconstruction of the ttbar system near its threshold at future linear e+e- colliders. In the core of the method lies likelihood fitting which is designed to improve measurement accuracies of the kinematical variables that specify the final states resulting from ttbar decays. The improvement is demonstrated by applying this method to a Monte-Carlo ttbar sample generated with various experimental effects including beamstrahlung, finite acceptance and resolution of the detector system, etc. In most cases the fit brings a broad non-Gaussian distribution of a given kinematical variable to a nearly Gaussian shape, thereby justifying phenomenological analyses based on simple Gaussian smearing of parton-level momenta. The standard deviations of the resultant distributions of various kinematical variables are given in order to facilitate such phenomenological analyses. A possible application of the kinematical fitting method and its expected impact are also discussed.

==> figs/PlotData.txt <==
Fig.1
hMw2cand.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.1s+2.2b+lnuqq.3.3.pol.root

Fig.2
hAcopbw.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.250fb-1.1s+2.2b+lnuqq.3.3.pol.root

Fig.4
Mttbar-gen.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.10k.1s+2.2b+lnuqq.3.3.pol.root

Fig.5(a),(b)
hMw1_recfit.eps
hMw2_recfit.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.1s+2.2b+lnuqq.3.3.pol.root

Fig.6(a),(d)
hMt1Mt2_rec.eps
hMt1Mt2_fit.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.250fb-1.1s+2.2b+lnuqq.3.3.pol.root

Fig.6(g)
hMt1Mt2_gen.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.10k.1s+2.2b+lnuqq.3.3.pol.root

Fig.6(b),(c),(e),(f),(h),(i)
hMt1_rec.eps
hMt2_rec.eps
hMt1_fit.eps
hMt2_fit.eps
hMt1_gen.eps
hMt2_gen.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.NoMtFitCut.1s+2.2b+lnuqq.3.3.pol.root

Fig7(a),(b),(c),(d)
hERes_j3.eps
hERes_j4.eps
hERes_nu.eps
hThRes_nu.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.MtFitCut.1s+2.2b+lnuqq.3.3.pol.root
				^^^^^^^^
Fig8(a),(b),(c)
hERes_w1.eps
hERes_w2.eps
hThRes_w1.eps
jsf.Nb4.OffV2.AcopbW60.NoMttCut.MtFitCut.1s+2.2b+lnuqq.3.3.pol.root
				^^^^^^^^
Fig.9(a),(b)
hThResrec_t2.eps
hThResfit_t2.eps
jsf.Cheated+RejMissCl.Nb4.OffV2.AcopbW60.NoMttCut.MtFitCut10.ThetaCut999.50k.1s+2.2b+1emqq.3.3.pol.root

